Near-Field Wall-Modeled Large-Eddy Simulation of the NASA X-59 Low-Boom Flight Demonstrator

Wall-modeled large-eddy simulation (WMLES) is utilized to analyze the experimental aircraft X-59 Quiet SuperSonic Technology (QueSST) developed by Lockheed Martin at Skunk Works for NASA's Low-Boom Flight Demonstrator project. The simulations utilize the charLES solver and aim to assess the ability of WMLES to predict near-field noise levels under cruise conditions, considering various subgrid-scale (SGS) models and grid resolutions. The results are compared with previous numerical studies based on the Reynolds-averaged Navier-Stokes (RANS) equations. Our findings demonstrate that WMLES produces near-field pressure predictions that are similar to those of RANS simulations at a comparable computational cost. Some mild discrepancies are observed between the WMLES and RANS predictions downstream the aircraft. These differences persist for finest grid refinement considered, suggesting that they might be attributed to underresolved interactions of shock waves and expansions waves at the trailing edge.

==> cover.txt <==
Dear editor,

I am pleased to submit an original research manuscript entitled ``Near-Field Wall-Modeled Large-Eddy Simulation of the NASA X-59 Low-Boom Flight Demonstrator'' by Emily Williams, Gonzalo Arranz, and Adrian Lozano-Duran.

The manuscript presents the first wall-modeled large-eddy simulation (WMLES) of the X-59 Low-Boom Flight Demonstrator. This geometry was considered as the testbed for the AIAA Sonic Boom Prediction Workshop in 2022, which mostly focused on near-field pressure predictions using RANS. In this study, we demonstrate that WMLES yields similar predictions to RANS at a comparable computational cost. Given the ongoing efforts to introduce WMLES as a designing tool for CFD in the aerospace industry, we believe that the present study might be of interest to a wide audience of the AIAA Journal."

Thank you for the consideration of the work.

Best,
Adrian

